Stable Neural Flows

We introduce a provably stable variant of neural ordinary differential equations (neural ODEs) whose trajectories evolve on an energy functional parametrised by a neural network. Stable neural flows provide an implicit guarantee on asymptotic stability of the depth-flows, leading to robustness against input perturbations and low computational burden for the numerical solver. The learning procedure is cast as an optimal control problem, and an approximate solution is proposed based on adjoint sensivity analysis. We further introduce novel regularizers designed to ease the optimization process and speed up convergence. The proposed model class is evaluated on non-linear classification and function approximation tasks.

==> energy_1D.txt <==
-1.000000000000000000e+00 -1.000000000000000000e+00 5.429670810699462891e+00
-9.166666666666666297e-01 -1.000000000000000000e+00 5.198873043060302734e+00
-8.333333333333333703e-01 -1.000000000000000000e+00 4.955779075622558594e+00
-7.500000000000000000e-01 -1.000000000000000000e+00 4.700775146484375000e+00
-6.666666666666667407e-01 -1.000000000000000000e+00 4.434532642364501953e+00
-5.833333333333333703e-01 -1.000000000000000000e+00 4.158040523529052734e+00
-5.000000000000000000e-01 -1.000000000000000000e+00 3.872630119323730469e+00
-4.166666666666667407e-01 -1.000000000000000000e+00 3.579979181289672852e+00
-3.333333333333333703e-01 -1.000000000000000000e+00 3.282108306884765625e+00
-2.500000000000000000e-01 -1.000000000000000000e+00 2.981354475021362305e+00
-1.666666666666667407e-01 -1.000000000000000000e+00 2.680335521697998047e+00
-8.333333333333337034e-02 -1.000000000000000000e+00 2.381893873214721680e+00
0.000000000000000000e+00 -1.000000000000000000e+00 2.089031696319580078e+00
8.333333333333325932e-02 -1.000000000000000000e+00 1.804840803146362305e+00
1.666666666666665186e-01 -1.000000000000000000e+00 1.532423257827758789e+00
2.500000000000000000e-01 -1.000000000000000000e+00 1.274818778038024902e+00
3.333333333333332593e-01 -1.000000000000000000e+00 1.034928679466247559e+00
4.166666666666665186e-01 -1.000000000000000000e+00 8.154464364051818848e-01
5.000000000000000000e-01 -1.000000000000000000e+00 6.187905669212341309e-01
5.833333333333332593e-01 -1.000000000000000000e+00 4.470453560352325439e-01
6.666666666666665186e-01 -1.000000000000000000e+00 3.019045293331146240e-01
7.500000000000000000e-01 -1.000000000000000000e+00 1.846234351396560669e-01
8.333333333333332593e-01 -1.000000000000000000e+00 9.598008543252944946e-02
9.166666666666665186e-01 -1.000000000000000000e+00 3.624666854739189148e-02
1.000000000000000000e+00 -1.000000000000000000e+00 5.178376100957393646e-03

-1.000000000000000000e+00 -9.166666666666666297e-01 5.192186355590820312e+00
-9.166666666666666297e-01 -9.166666666666666297e-01 4.956223964691162109e+00
-8.333333333333333703e-01 -9.166666666666666297e-01 4.708046913146972656e+00
-7.500000000000000000e-01 -9.166666666666666297e-01 4.448119163513183594e+00
-6.666666666666667407e-01 -9.166666666666666297e-01 4.177221298217773438e+00
-5.833333333333333703e-01 -9.166666666666666297e-01 3.896481513977050781e+00
-5.000000000000000000e-01 -9.166666666666666297e-01 3.607398748397827148e+00
-4.166666666666667407e-01 -9.166666666666666297e-01 3.311858654022216797e+00
-3.333333333333333703e-01 -9.166666666666666297e-01 3.012121915817260742e+00
-2.500000000000000000e-01 -9.166666666666666297e-01 2.710799694061279297e+00
-1.666666666666667407e-01 -9.166666666666666297e-01 2.410804748535156250e+00
-8.333333333333337034e-02 -9.166666666666666297e-01 2.115285873413085938e+00
0.000000000000000000e+00 -9.166666666666666297e-01 1.827546238899230957e+00
8.333333333333325932e-02 -9.166666666666666297e-01 1.550954818725585938e+00
1.666666666666665186e-01 -9.166666666666666297e-01 1.288846373558044434e+00
2.500000000000000000e-01 -9.166666666666666297e-01 1.044428825378417969e+00
3.333333333333332593e-01 -9.166666666666666297e-01 8.206876516342163086e-01
4.166666666666665186e-01 -9.166666666666666297e-01 6.203029155731201172e-01
5.000000000000000000e-01 -9.166666666666666297e-01 4.455736279487609863e-01
5.833333333333332593e-01 -9.166666666666666297e-01 2.983545958995819092e-01
6.666666666666665186e-01 -9.166666666666666297e-01 1.800035238265991211e-01
7.500000000000000000e-01 -9.166666666666666297e-01 9.134553372859954834e-02
8.333333333333332593e-01 -9.166666666666666297e-01 3.264972195029258728e-02
9.166666666666665186e-01 -9.166666666666666297e-01 3.625776618719100952e-03
1.000000000000000000e+00 -9.166666666666666297e-01 3.438793355599045753e-03

-1.000000000000000000e+00 -8.333333333333333703e-01 4.939754486083984375e+00
-9.166666666666666297e-01 -8.333333333333333703e-01 4.698680400848388672e+00
-8.333333333333333703e-01 -8.333333333333333703e-01 4.445644378662109375e+00
-7.500000000000000000e-01 -8.333333333333333703e-01 4.181222915649414062e+00
-6.666666666666667407e-01 -8.333333333333333703e-01 3.906328916549682617e+00
-5.833333333333333703e-01 -8.333333333333333703e-01 3.622257471084594727e+00
-5.000000000000000000e-01 -8.333333333333333703e-01 3.330703020095825195e+00
-4.166666666666667407e-01 -8.333333333333333703e-01 3.033778190612792969e+00
-3.333333333333333703e-01 -8.333333333333333703e-01 2.734000682830810547e+00
-2.500000000000000000e-01 -8.333333333333333703e-01 2.434260845184326172e+00
-1.666666666666667407e-01 -8.333333333333333703e-01 2.137763023376464844e+00
-8.333333333333337034e-02 -8.333333333333333703e-01 1.847949981689453125e+00
0.000000000000000000e+00 -8.333333333333333703e-01 1.568398952484130859e+00
8.333333333333325932e-02 -8.333333333333333703e-01 1.302713871002197266e+00
1.666666666666665186e-01 -8.333333333333333703e-01 1.054405689239501953e+00
2.500000000000000000e-01 -8.333333333333333703e-01 8.267769813537597656e-01
3.333333333333332593e-01 -8.333333333333333703e-01 6.228122711181640625e-01
4.166666666666665186e-01 -8.333333333333333703e-01 4.450813531875610352e-01
5.000000000000000000e-01 -8.333333333333333703e-01 2.956594526767730713e-01
5.833333333333332593e-01 -8.333333333333333703e-01 1.760654896497726440e-01
6.666666666666665186e-01 -8.333333333333333703e-01 8.722145855426788330e-02
7.500000000000000000e-01 -8.333333333333333703e-01 2.943288162350654602e-02
8.333333333333332593e-01 -8.333333333333333703e-01 2.390553476288914680e-03
9.166666666666665186e-01 -8.333333333333333703e-01 5.195343866944313049e-03
1.000000000000000000e+00 -8.333333333333333703e-01 3.640381246805191040e-02

-1.000000000000000000e+00 -7.500000000000000000e-01 4.673195362091064453e+00
-9.166666666666666297e-01 -7.500000000000000000e-01 4.427203655242919922e+00
-8.333333333333333703e-01 -7.500000000000000000e-01 4.169698238372802734e+00
-7.500000000000000000e-01 -7.500000000000000000e-01 3.901396512985229492e+00
-6.666666666666667407e-01 -7.500000000000000000e-01 3.623380661010742188e+00
-5.833333333333333703e-01 -7.500000000000000000e-01 3.337134599685668945e+00
-5.000000000000000000e-01 -7.500000000000000000e-01 3.044574975967407227e+00
-4.166666666666667407e-01 -7.500000000000000000e-01 2.748059272766113281e+00
-3.333333333333333703e-01 -7.500000000000000000e-01 2.450370550155639648e+00
-2.500000000000000000e-01 -7.500000000000000000e-01 2.154677629470825195e+00
-1.666666666666667407e-01 -7.500000000000000000e-01 1.864467501640319824e+00
-8.333333333333337034e-02 -7.500000000000000000e-01 1.583444714546203613e+00
0.000000000000000000e+00 -7.500000000000000000e-01 1.315420269966125488e+00
8.333333333333325932e-02 -7.500000000000000000e-01 1.064172983169555664e+00
1.666666666666665186e-01 -7.500000000000000000e-01 8.333154320716857910e-01
2.500000000000000000e-01 -7.500000000000000000e-01 6.261563301086425781e-01
3.333333333333332593e-01 -7.500000000000000000e-01 4.455779194831848145e-01
4.166666666666665186e-01 -7.500000000000000000e-01 2.939323186874389648e-01
5.000000000000000000e-01 -7.500000000000000000e-01 1.729616224765777588e-01
5.833333333333332593e-01 -7.500000000000000000e-01 8.374562114477157593e-02
6.666666666666665186e-01 -7.500000000000000000e-01 2.667843736708164215e-02
7.500000000000000000e-01 -7.500000000000000000e-01 1.473542419262230396e-03
8.333333333333332593e-01 -7.500000000000000000e-01 7.195469457656145096e-03
9.166666666666665186e-01 -7.500000000000000000e-01 4.231671243906021118e-02
1.000000000000000000e+00 -7.500000000000000000e-01 1.047956049442291260e-01

-1.000000000000000000e+00 -6.666666666666667407e-01 4.393622398376464844e+00
-9.166666666666666297e-01 -6.666666666666667407e-01 4.143085956573486328e+00
-8.333333333333333703e-01 -6.666666666666667407e-01 3.881700038909912109e+00
-7.500000000000000000e-01 -6.666666666666667407e-01 3.610360145568847656e+00
-6.666666666666667407e-01 -6.666666666666667407e-01 3.330343246459960938e+00
-5.833333333333333703e-01 -6.666666666666667407e-01 3.043351411819458008e+00
-5.000000000000000000e-01 -6.666666666666667407e-01 2.751543045043945312e+00
-4.166666666666667407e-01 -6.666666666666667407e-01 2.457532405853271484e+00
-3.333333333333333703e-01 -6.666666666666667407e-01 2.164370775222778320e+00
-2.500000000000000000e-01 -6.666666666666667407e-01 1.875496387481689453e+00
-1.666666666666667407e-01 -6.666666666666667407e-01 1.594648122787475586e+00
-8.333333333333337034e-02 -6.666666666666667407e-01 1.325754523277282715e+00
0.000000000000000000e+00 -6.666666666666667407e-01 1.072796702384948730e+00
8.333333333333325932e-02 -6.666666666666667407e-01 8.396547436714172363e-01
1.666666666666665186e-01 -6.666666666666667407e-01 6.299496293067932129e-01
2.500000000000000000e-01 -6.666666666666667407e-01 4.468934535980224609e-01
3.333333333333332593e-01 -6.666666666666667407e-01 2.931552231311798096e-01
4.166666666666665186e-01 -6.666666666666667407e-01 1.707572340965270996e-01
5.000000000000000000e-01 -6.666666666666667407e-01 8.100103586912155151e-02
5.833333333333332593e-01 -6.666666666666667407e-01 2.443298138678073883e-02
6.666666666666665186e-01 -6.666666666666667407e-01 8.442553225904703140e-04
7.500000000000000000e-01 -6.666666666666667407e-01 9.306690655648708344e-03
8.333333333333332593e-01 -6.666666666666667407e-01 4.823807254433631897e-02
9.166666666666665186e-01 -6.666666666666667407e-01 1.154929250478744507e-01
1.000000000000000000e+00 -6.666666666666667407e-01 2.084709703922271729e-01

-1.000000000000000000e+00 -5.833333333333333703e-01 4.102470874786376953e+00
-9.166666666666666297e-01 -5.833333333333333703e-01 3.847972631454467773e+00
-8.333333333333333703e-01 -5.833333333333333703e-01 3.583537578582763672e+00
-7.500000000000000000e-01 -5.833333333333333703e-01 3.310259580612182617e+00
-6.666666666666667407e-01 -5.833333333333333703e-01 3.029640674591064453e+00
-5.833333333333333703e-01 -5.833333333333333703e-01 2.743624925613403320e+00
-5.000000000000000000e-01 -5.833333333333333703e-01 2.454626798629760742e+00
-4.166666666666667407e-01 -5.833333333333333703e-01 2.165521383285522461e+00
-3.333333333333333703e-01 -5.833333333333333703e-01 1.879621505737304688e+00
-2.500000000000000000e-01 -5.833333333333333703e-01 1.600607395172119141e+00
-1.666666666666667407e-01 -5.833333333333333703e-01 1.332431316375732422e+00
-8.333333333333337034e-02 -5.833333333333333703e-01 1.079185247421264648e+00
0.000000000000000000e+00 -5.833333333333333703e-01 8.449451923370361328e-01
8.333333333333325932e-02 -5.833333333333333703e-01 6.335981488227844238e-01
1.666666666666665186e-01 -5.833333333333333703e-01 4.486689865589141846e-01
2.500000000000000000e-01 -5.833333333333333703e-01 2.931590974330902100e-01
3.333333333333332593e-01 -5.833333333333333703e-01 1.694100648164749146e-01
4.166666666666665186e-01 -5.833333333333333703e-01 7.900384068489074707e-02
5.000000000000000000e-01 -5.833333333333333703e-01 2.270504273474216461e-02
5.833333333333332593e-01 -5.833333333333333703e-01 4.491141007747501135e-04
6.666666666666665186e-01 -5.833333333333333703e-01 1.137333735823631287e-02
7.500000000000000000e-01 -5.833333333333333703e-01 5.388670042157173157e-02
8.333333333333332593e-01 -5.833333333333333703e-01 1.257706731557846069e-01
9.166666666666665186e-01 -5.833333333333333703e-01 2.243026047945022583e-01
1.000000000000000000e+00 -5.833333333333333703e-01 3.463909327983856201e-01

-1.000000000000000000e+00 -5.000000000000000000e-01 3.801498413085937500e+00
-9.166666666666666297e-01 -5.000000000000000000e-01 3.543877840042114258e+00
-8.333333333333333703e-01 -5.000000000000000000e-01 3.277490377426147461e+00
-7.500000000000000000e-01 -5.000000000000000000e-01 3.003662586212158203e+00
-6.666666666666667407e-01 -5.000000000000000000e-01 2.724141359329223633e+00
-5.833333333333333703e-01 -5.000000000000000000e-01 2.441130161285400391e+00
-5.000000000000000000e-01 -5.000000000000000000e-01 2.157303333282470703e+00
-4.166666666666667407e-01 -5.000000000000000000e-01 1.875792860984802246e+00
-3.333333333333333703e-01 -5.000000000000000000e-01 1.600148081779479980e+00
-2.500000000000000000e-01 -5.000000000000000000e-01 1.334255099296569824e+00
-1.666666666666667407e-01 -5.000000000000000000e-01 1.082221627235412598e+00
-8.333333333333337034e-02 -5.000000000000000000e-01 8.482267260551452637e-01
0.000000000000000000e+00 -5.000000000000000000e-01 6.363487839698791504e-01
8.333333333333325932e-02 -5.000000000000000000e-01 4.503755569458007812e-01
1.666666666666665186e-01 -5.000000000000000000e-01 2.936214208602905273e-01
2.500000000000000000e-01 -5.000000000000000000e-01 1.687602251768112183e-01
3.333333333333332593e-01 -5.000000000000000000e-01 7.769411802291870117e-02
4.166666666666665186e-01 -5.000000000000000000e-01 2.146581001579761505e-02
5.000000000000000000e-01 -5.000000000000000000e-01 2.241639449493959546e-04
5.833333333333332593e-01 -5.000000000000000000e-01 1.324143726378679276e-02
6.666666666666665186e-01 -5.000000000000000000e-01 5.897932499647140503e-02
7.500000000000000000e-01 -5.000000000000000000e-01 1.351946592330932617e-01
8.333333333333332593e-01 -5.000000000000000000e-01 2.390745282173156738e-01
9.166666666666665186e-01 -5.000000000000000000e-01 3.673880994319915771e-01
1.000000000000000000e+00 -5.000000000000000000e-01 5.166428685188293457e-01

-1.000000000000000000e+00 -4.166666666666667407e-01 3.492799997329711914e+00
-9.166666666666666297e-01 -4.166666666666667407e-01 3.233174324035644531e+00
-8.333333333333333703e-01 -4.166666666666667407e-01 2.966231346130371094e+00
-7.500000000000000000e-01 -4.166666666666667407e-01 2.693547487258911133e+00
-6.666666666666667407e-01 -4.166666666666667407e-01 2.417133331298828125e+00
-5.833333333333333703e-01 -4.166666666666667407e-01 2.139455795288085938e+00
-5.000000000000000000e-01 -4.166666666666667407e-01 1.863445639610290527e+00
-4.166666666666667407e-01 -4.166666666666667407e-01 1.592470645904541016e+00
-3.333333333333333703e-01 -4.166666666666667407e-01 1.330280542373657227e+00
-2.500000000000000000e-01 -4.166666666666667407e-01 1.080911993980407715e+00
-1.666666666666667407e-01 -4.166666666666667407e-01 8.485526442527770996e-01
-8.333333333333337034e-02 -4.166666666666667407e-01 6.373796463012695312e-01
0.000000000000000000e+00 -4.166666666666667407e-01 4.513669908046722412e-01
8.333333333333325932e-02 -4.166666666666667407e-01 2.940901815891265869e-01
1.666666666666665186e-01 -4.166666666666667407e-01 1.685344427824020386e-01
2.500000000000000000e-01 -4.166666666666667407e-01 7.693403959274291992e-02
3.333333333333332593e-01 -4.166666666666667407e-01 2.065080031752586365e-02
4.166666666666665186e-01 -4.166666666666667407e-01 1.086241172743029892e-04
5.000000000000000000e-01 -4.166666666666667407e-01 1.478719804435968399e-02
5.833333333333332593e-01 -4.166666666666667407e-01 6.327370554208755493e-02
6.666666666666665186e-01 -4.166666666666667407e-01 1.433652937412261963e-01
7.500000000000000000e-01 -4.166666666666667407e-01 2.522097527980804443e-01
8.333333333333332593e-01 -4.166666666666667407e-01 3.864707946777343750e-01
9.166666666666665186e-01 -4.166666666666667407e-01 5.425018072128295898e-01
1.000000000000000000e+00 -4.166666666666667407e-01 7.165158987045288086e-01

-1.000000000000000000e+00 -3.333333333333333703e-01 3.178803682327270508e+00
-9.166666666666666297e-01 -3.333333333333333703e-01 2.918595075607299805e+00
-8.333333333333333703e-01 -3.333333333333333703e-01 2.652802467346191406e+00
-7.500000000000000000e-01 -3.333333333333333703e-01 2.383269786834716797e+00
-6.666666666666667407e-01 -3.333333333333333703e-01 2.112273454666137695e+00
-5.833333333333333703e-01 -3.333333333333333703e-01 1.842540144920349121e+00
-5.000000000000000000e-01 -3.333333333333333703e-01 1.577236413955688477e+00
-4.166666666666667407e-01 -3.333333333333333703e-01 1.319930434226989746e+00
-3.333333333333333703e-01 -3.333333333333333703e-01 1.074520468711853027e+00
-2.500000000000000000e-01 -3.333333333333333703e-01 8.451200723648071289e-01
-1.666666666666667407e-01 -3.333333333333333703e-01 6.359109878540039062e-01
-8.333333333333337034e-02 -3.333333333333333703e-01 4.509629607200622559e-01
0.000000000000000000e+00 -3.333333333333333703e-01 2.940343916416168213e-01
8.333333333333325932e-02 -3.333333333333333703e-01 1.683703958988189697e-01
1.666666666666665186e-01 -3.333333333333333703e-01 7.651567459106445312e-02
2.500000000000000000e-01 -3.333333333333333703e-01 2.016335353255271912e-02
3.333333333333332593e-01 -3.333333333333333703e-01 5.476317892316728830e-05
4.166666666666665186e-01 -3.333333333333333703e-01 1.594119891524314880e-02
5.000000000000000000e-01 -3.333333333333333703e-01 6.661114841699600220e-02
5.833333333333332593e-01 -3.333333333333333703e-01 1.499783396720886230e-01
6.666666666666665186e-01 -3.333333333333333703e-01 2.632194161415100098e-01
7.500000000000000000e-01 -3.333333333333333703e-01 4.029461741447448730e-01
8.333333333333332593e-01 -3.333333333333333703e-01 5.653933286666870117e-01
9.166666666666665186e-01 -3.333333333333333703e-01 7.466088533401489258e-01
1.000000000000000000e+00 -3.333333333333333703e-01 9.426240324974060059e-01

-1.000000000000000000e+00 -2.500000000000000000e-01 2.862261533737182617e+00
-9.166666666666666297e-01 -2.500000000000000000e-01 2.603204965591430664e+00
-8.333333333333333703e-01 -2.500000000000000000e-01 2.340582132339477539e+00
-7.500000000000000000e-01 -2.500000000000000000e-01 2.076506376266479492e+00
-6.666666666666667407e-01 -2.500000000000000000e-01 1.813514351844787598e+00
-5.833333333333333703e-01 -2.500000000000000000e-01 1.554571986198425293e+00
-5.000000000000000000e-01 -2.500000000000000000e-01 1.303047060966491699e+00
-4.166666666666667407e-01 -2.500000000000000000e-01 1.062656521797180176e+00
-3.333333333333333703e-01 -2.500000000000000000e-01 8.373767733573913574e-01
-2.500000000000000000e-01 -2.500000000000000000e-01 6.313138008117675781e-01
-1.666666666666667407e-01 -2.500000000000000000e-01 4.485422074794769287e-01
-8.333333333333337034e-02 -2.500000000000000000e-01 2.929146587848663330e-01
0.000000000000000000e+00 -2.500000000000000000e-01 1.678591966629028320e-01
8.333333333333325932e-02 -2.500000000000000000e-01 7.617960125207901001e-02
1.666666666666665186e-01 -2.500000000000000000e-01 1.987963914871215820e-02
2.500000000000000000e-01 -2.500000000000000000e-01 3.135455335723236203e-05
3.333333333333332593e-01 -2.500000000000000000e-01 1.670173928141593933e-02
4.166666666666665186e-01 -2.500000000000000000e-01 6.894739717245101929e-02
5.000000000000000000e-01 -2.500000000000000000e-01 1.548776179552078247e-01
5.833333333333332593e-01 -2.500000000000000000e-01 2.717777490615844727e-01
6.666666666666665186e-01 -2.500000000000000000e-01 4.162788987159729004e-01
7.500000000000000000e-01 -2.500000000000000000e-01 5.845532417297363281e-01
8.333333333333332593e-01 -2.500000000000000000e-01 7.725197672843933105e-01
9.166666666666665186e-01 -2.500000000000000000e-01 9.760359525680541992e-01
1.000000000000000000e+00 -2.500000000000000000e-01 1.191066622734069824e+00

-1.000000000000000000e+00 -1.666666666666667407e-01 2.546226978302001953e+00
-9.166666666666666297e-01 -1.666666666666667407e-01 2.290367126464843750e+00
-8.333333333333333703e-01 -1.666666666666667407e-01 2.033227205276489258e+00
-7.500000000000000000e-01 -1.666666666666667407e-01 1.777182221412658691e+00
-6.666666666666667407e-01 -1.666666666666667407e-01 1.525008916854858398e+00
-5.833333333333333703e-01 -1.666666666666667407e-01 1.279875516891479492e+00
-5.000000000000000000e-01 -1.666666666666667407e-01 1.045300841331481934e+00
-4.166666666666667407e-01 -1.666666666666667407e-01 8.250830173492431641e-01
-3.333333333333333703e-01 -1.666666666666667407e-01 6.231924295425415039e-01
-2.500000000000000000e-01 -1.666666666666667407e-01 4.436311125755310059e-01
-1.666666666666667407e-01 -1.666666666666667407e-01 2.902592122554779053e-01
-8.333333333333337034e-02 -1.666666666666667407e-01 1.666012257337570190e-01
0.000000000000000000e+00 -1.666666666666667407e-01 7.564606517553329468e-02
8.333333333333325932e-02 -1.666666666666667407e-01 1.965812221169471741e-02
1.666666666666665186e-01 -1.666666666666667407e-01 2.100103120028506964e-05
2.500000000000000000e-01 -1.666666666666667407e-01 1.713221892714500427e-02
3.333333333333332593e-01 -1.666666666666667407e-01 7.036249339580535889e-02
4.166666666666665186e-01 -1.666666666666667407e-01 1.580859720706939697e-01
5.000000000000000000e-01 -1.666666666666667407e-01 2.777787148952484131e-01
5.833333333333332593e-01 -1.666666666666667407e-01 4.261734783649444580e-01
6.666666666666665186e-01 -1.666666666666667407e-01 5.994549989700317383e-01
7.500000000000000000e-01 -1.666666666666667407e-01 7.934709191322326660e-01
8.333333333333332593e-01 -1.666666666666667407e-01 1.003942370414733887e+00
9.166666666666665186e-01 -1.666666666666667407e-01 1.226654648780822754e+00
1.000000000000000000e+00 -1.666666666666667407e-01 1.457613229751586914e+00

-1.000000000000000000e+00 -8.333333333333337034e-02 2.234021663665771484e+00
-9.166666666666666297e-01 -8.333333333333337034e-02 1.983687043190002441e+00
-8.333333333333333703e-01 -8.333333333333337034e-02 1.734600543975830078e+00
-7.500000000000000000e-01 -8.333333333333337034e-02 1.489376068115234375e+00
-6.666666666666667407e-01 -8.333333333333337034e-02 1.250993490219116211e+00
-5.833333333333333703e-01 -8.333333333333337034e-02 1.022772669792175293e+00
-5.000000000000000000e-01 -8.333333333333337034e-02 8.083166480064392090e-01
-4.166666666666667407e-01 -8.333333333333337034e-02 6.114226579666137695e-01
-3.333333333333333703e-01 -8.333333333333337034e-02 4.359624087810516357e-01
-2.500000000000000000e-01 -8.333333333333337034e-02 2.857296168804168701e-01
-1.666666666666667407e-01 -8.333333333333337034e-02 1.642626672983169556e-01
-8.333333333333337034e-02 -8.333333333333337034e-02 7.465282082557678223e-02
0.000000000000000000e+00 -8.333333333333337034e-02 1.935432851314544678e-02
8.333333333333325932e-02 -8.333333333333337034e-02 1.472500389354536310e-05
1.666666666666665186e-01 -8.333333333333337034e-02 1.734490878880023956e-02
2.500000000000000000e-01 -8.333333333333337034e-02 7.104618847370147705e-02
3.333333333333332593e-01 -8.333333333333337034e-02 1.598051786422729492e-01
4.166666666666665186e-01 -8.333333333333337034e-02 2.813597321510314941e-01
5.000000000000000000e-01 -8.333333333333337034e-02 4.326291084289550781e-01
5.833333333333332593e-01 -8.333333333333337034e-02 6.098943948745727539e-01
6.666666666666665186e-01 -8.333333333333337034e-02 8.090097904205322266e-01
7.500000000000000000e-01 -8.333333333333337034e-02 1.025620579719543457e+00
8.333333333333332593e-01 -8.333333333333337034e-02 1.255371093750000000e+00
9.166666666666665186e-01 -8.333333333333337034e-02 1.494082450866699219e+00
1.000000000000000000e+00 -8.333333333333337034e-02 1.737890362739562988e+00

-1.000000000000000000e+00 0.000000000000000000e+00 1.929176807403564453e+00
-9.166666666666666297e-01 0.000000000000000000e+00 1.686938762664794922e+00
-8.333333333333333703e-01 0.000000000000000000e+00 1.448675990104675293e+00
-7.500000000000000000e-01 0.000000000000000000e+00 1.217203736305236816e+00
-6.666666666666667407e-01 0.000000000000000000e+00 9.956533312797546387e-01
-5.833333333333333703e-01 0.000000000000000000e+00 7.874305844306945801e-01
-5.000000000000000000e-01 0.000000000000000000e+00 5.961425900459289551e-01
-4.166666666666667407e-01 0.000000000000000000e+00 4.254949688911437988e-01
-3.333333333333333703e-01 0.000000000000000000e+00 2.791606485843658447e-01
-2.500000000000000000e-01 0.000000000000000000e+00 1.606215387582778931e-01
-1.666666666666667407e-01 0.000000000000000000e+00 7.299266755580902100e-02
-8.333333333333337034e-02 0.000000000000000000e+00 1.883999444544315338e-02
0.000000000000000000e+00 0.000000000000000000e+00 8.087266905931755900e-06
8.333333333333325932e-02 0.000000000000000000e+00 1.747643947601318359e-02
1.666666666666665186e-01 0.000000000000000000e+00 7.126187533140182495e-02
2.500000000000000000e-01 0.000000000000000000e+00 1.603813618421554565e-01
3.333333333333332593e-01 0.000000000000000000e+00 2.828830480575561523e-01
4.166666666666665186e-01 0.000000000000000000e+00 4.359446465969085693e-01
5.000000000000000000e-01 0.000000000000000000e+00 6.160297393798828125e-01
5.833333333333332593e-01 0.000000000000000000e+00 8.190857768058776855e-01
6.666666666666665186e-01 0.000000000000000000e+00 1.040760874748229980e+00
7.500000000000000000e-01 0.000000000000000000e+00 1.276620388031005859e+00
8.333333333333332593e-01 0.000000000000000000e+00 1.522341966629028320e+00
9.166666666666665186e-01 0.000000000000000000e+00 1.773877620697021484e+00
1.000000000000000000e+00 0.000000000000000000e+00 2.027568578720092773e+00

-1.000000000000000000e+00 8.333333333333325932e-02 1.635362148284912109e+00
-9.166666666666666297e-01 8.333333333333325932e-02 1.403972625732421875e+00
-8.333333333333333703e-01 8.333333333333325932e-02 1.179427742958068848e+00
-7.500000000000000000e-01 8.333333333333325932e-02 9.646906852722167969e-01
-6.666666666666667407e-01 8.333333333333325932e-02 7.629789113998413086e-01
-5.833333333333333703e-01 8.333333333333325932e-02 5.777068734169006348e-01
-5.000000000000000000e-01 8.333333333333325932e-02 4.123970866203308105e-01
-4.166666666666667407e-01 8.333333333333325932e-02 2.705668807029724121e-01
-3.333333333333333703e-01 8.333333333333325932e-02 1.555908322334289551e-01
-2.500000000000000000e-01 8.333333333333325932e-02 7.054147124290466309e-02
-1.666666666666667407e-01 8.333333333333325932e-02 1.802227832376956940e-02
-8.333333333333337034e-02 8.333333333333325932e-02 1.302043756368220784e-06
0.000000000000000000e+00 8.333333333333325932e-02 1.766390725970268250e-02
8.333333333333325932e-02 8.333333333333325932e-02 7.130069285631179810e-02
1.666666666666665186e-01 8.333333333333325932e-02 1.602457165718078613e-01
2.500000000000000000e-01 8.333333333333325932e-02 2.828760743141174316e-01
3.333333333333332593e-01 8.333333333333325932e-02 4.366766214370727539e-01
4.166666666666665186e-01 8.333333333333325932e-02 6.183651089668273926e-01
5.000000000000000000e-01 8.333333333333325932e-02 8.240680694580078125e-01
5.833333333333332593e-01 8.333333333333325932e-02 1.049523591995239258e+00
6.666666666666665186e-01 8.333333333333325932e-02 1.290298700332641602e+00
7.500000000000000000e-01 8.333333333333325932e-02 1.541992545127868652e+00
8.333333333333332593e-01 8.333333333333325932e-02 1.800414085388183594e+00
9.166666666666665186e-01 8.333333333333325932e-02 2.061721801757812500e+00
1.000000000000000000e+00 8.333333333333325932e-02 2.322517395019531250e+00

-1.000000000000000000e+00 1.666666666666665186e-01 1.356297135353088379e+00
-9.166666666666666297e-01 1.666666666666665186e-01 1.138609170913696289e+00
-8.333333333333333703e-01 1.666666666666665186e-01 9.307054281234741211e-01
-7.500000000000000000e-01 1.666666666666665186e-01 7.356324791908264160e-01
-6.666666666666667407e-01 1.666666666666665186e-01 5.566185116767883301e-01
-5.833333333333333703e-01 1.666666666666665186e-01 3.969999551773071289e-01
-5.000000000000000000e-01 1.666666666666665186e-01 2.601220011711120605e-01
-4.166666666666667407e-01 1.666666666666665186e-01 1.492180824279785156e-01
-3.333333333333333703e-01 1.666666666666665186e-01 6.727032363414764404e-02
-2.500000000000000000e-01 1.666666666666665186e-01 1.685777120292186737e-02
-1.666666666666667407e-01 1.666666666666665186e-01 2.634918246258166619e-06
-8.333333333333337034e-02 1.666666666666665186e-01 1.802740432322025299e-02
0.000000000000000000e+00 1.666666666666665186e-01 7.143782079219818115e-02
8.333333333333325932e-02 1.666666666666665186e-01 1.598461121320724487e-01
1.666666666666665186e-01 1.666666666666665186e-01 2.819463312625885010e-01
2.500000000000000000e-01 1.666666666666665186e-01 4.355486631393432617e-01
3.333333333333332593e-01 1.666666666666665186e-01 6.176730990409851074e-01
4.166666666666665186e-01 1.666666666666665186e-01 8.246945738792419434e-01
5.000000000000000000e-01 1.666666666666665186e-01 1.052527070045471191e+00
5.833333333333332593e-01 1.666666666666665186e-01 1.296825885772705078e+00
6.666666666666665186e-01 1.666666666666665186e-01 1.553191781044006348e+00
7.500000000000000000e-01 1.666666666666665186e-01 1.817357420921325684e+00
8.333333333333332593e-01 1.666666666666665186e-01 2.085342884063720703e+00
9.166666666666665186e-01 1.666666666666665186e-01 2.353569507598876953e+00
1.000000000000000000e+00 1.666666666666665186e-01 2.618934154510498047e+00

-1.000000000000000000e+00 2.500000000000000000e-01 1.095639586448669434e+00
-9.166666666666666297e-01 2.500000000000000000e-01 8.945138454437255859e-01
-8.333333333333333703e-01 2.500000000000000000e-01 7.061008214950561523e-01
-7.500000000000000000e-01 2.500000000000000000e-01 5.334578156471252441e-01
-6.666666666666667407e-01 2.500000000000000000e-01 3.797399997711181641e-01
-5.833333333333333703e-01 2.500000000000000000e-01 2.481161206960678101e-01
-5.000000000000000000e-01 2.500000000000000000e-01 1.416628509759902954e-01
-4.166666666666667407e-01 2.500000000000000000e-01 6.323994696140289307e-02
-3.333333333333333703e-01 2.500000000000000000e-01 1.535682566463947296e-02
-2.500000000000000000e-01 2.500000000000000000e-01 3.211084549548104405e-05
-1.666666666666667407e-01 2.500000000000000000e-01 1.866095699369907379e-02
-8.333333333333337034e-02 2.500000000000000000e-01 7.190028578042984009e-02
0.000000000000000000e+00 2.500000000000000000e-01 1.595858484506607056e-01
8.333333333333325932e-02 2.500000000000000000e-01 2.806920111179351807e-01
1.666666666666665186e-01 2.500000000000000000e-01 4.333429336547851562e-01
2.500000000000000000e-01 2.500000000000000000e-01 6.148777604103088379e-01
3.333333333333332593e-01 2.500000000000000000e-01 8.219655156135559082e-01
4.166666666666665186e-01 2.500000000000000000e-01 1.050762295722961426e+00
5.000000000000000000e-01 2.500000000000000000e-01 1.297094106674194336e+00
5.833333333333332593e-01 2.500000000000000000e-01 1.556649684906005859e+00
6.666666666666665186e-01 2.500000000000000000e-01 1.825166702270507812e+00
7.500000000000000000e-01 2.500000000000000000e-01 2.098592281341552734e+00
8.333333333333332593e-01 2.500000000000000000e-01 2.373216152191162109e+00
9.166666666666665186e-01 2.500000000000000000e-01 2.645760536193847656e+00
1.000000000000000000e+00 2.500000000000000000e-01 2.913435697555541992e+00

-1.000000000000000000e+00 3.333333333333332593e-01 8.568700551986694336e-01
-9.166666666666666297e-01 3.333333333333332593e-01 6.750717163085937500e-01
-8.333333333333333703e-01 3.333333333333332593e-01 5.088191628456115723e-01
-7.500000000000000000e-01 3.333333333333332593e-01 3.610989153385162354e-01
-6.666666666666667407e-01 3.333333333333332593e-01 2.349084913730621338e-01
-5.833333333333333703e-01 3.333333333333332593e-01 1.331620514392852783e-01
-5.000000000000000000e-01 3.333333333333332593e-01 5.858182907104492188e-02
-4.166666666666667407e-01 3.333333333333332593e-01 1.357770059257745743e-02
-3.333333333333333703e-01 3.333333333333332593e-01 1.225062587764114141e-04
-2.500000000000000000e-01 3.333333333333332593e-01 1.963051594793796539e-02
-1.666666666666667407e-01 3.333333333333332593e-01 7.285009324550628662e-02
-8.333333333333337034e-02 3.333333333333332593e-01 1.597810238599777222e-01
0.000000000000000000e+00 3.333333333333332593e-01 2.796271741390228271e-01
8.333333333333325932e-02 3.333333333333332593e-01 4.307920634746551514e-01
1.666666666666665186e-01 3.333333333333332593e-01 6.109216809272766113e-01
2.500000000000000000e-01 3.333333333333332593e-01 8.169943094253540039e-01
3.333333333333332593e-01 3.333333333333332593e-01 1.045449733734130859e+00
4.166666666666665186e-01 3.333333333333332593e-01 1.292346835136413574e+00
5.000000000000000000e-01 3.333333333333332593e-01 1.553541779518127441e+00
5.833333333333332593e-01 3.333333333333332593e-01 1.824858188629150391e+00
6.666666666666665186e-01 3.333333333333332593e-01 2.102252960205078125e+00
7.500000000000000000e-01 3.333333333333332593e-01 2.381950139999389648e+00
8.333333333333332593e-01 3.333333333333332593e-01 2.660550832748413086e+00
9.166666666666665186e-01 3.333333333333332593e-01 2.935096740722656250e+00
1.000000000000000000e+00 3.333333333333332593e-01 3.203110218048095703e+00

-1.000000000000000000e+00 4.166666666666665186e-01 6.431683301925659180e-01
-9.166666666666666297e-01 4.166666666666665186e-01 4.832643866539001465e-01
-8.333333333333333703e-01 4.166666666666665186e-01 3.415567278861999512e-01
-7.500000000000000000e-01 4.166666666666665186e-01 2.208807766437530518e-01
-6.666666666666667407e-01 4.166666666666665186e-01 1.239926591515541077e-01
-5.833333333333333703e-01 4.166666666666665186e-01 5.347166955471038818e-02
-5.000000000000000000e-01 4.166666666666665186e-01 1.161311659961938858e-02
-4.166666666666667407e-01 4.166666666666665186e-01 3.163141082040965557e-04
-3.333333333333333703e-01 4.166666666666665186e-01 2.097533643245697021e-02
-2.500000000000000000e-01 4.166666666666665186e-01 7.438070327043533325e-02
-1.666666666666667407e-01 4.166666666666665186e-01 1.606411784887313843e-01
-8.333333333333337034e-02 4.166666666666665186e-01 2.791349589824676514e-01
0.000000000000000000e+00 4.166666666666665186e-01 4.284969866275787354e-01
8.333333333333325932e-02 4.166666666666665186e-01 6.066470146179199219e-01
1.666666666666665186e-01 4.166666666666665186e-01 8.108597993850708008e-01
2.500000000000000000e-01 4.166666666666665186e-01 1.037869215011596680e+00
3.333333333333332593e-01 4.166666666666665186e-01 1.284005403518676758e+00
4.166666666666665186e-01 4.166666666666665186e-01 1.545346379280090332e+00
5.000000000000000000e-01 4.166666666666665186e-01 1.817877173423767090e+00
5.833333333333332593e-01 4.166666666666665186e-01 2.097642660140991211e+00
6.666666666666665186e-01 4.166666666666665186e-01 2.380882740020751953e+00
7.500000000000000000e-01 4.166666666666665186e-01 2.664140939712524414e+00
8.333333333333332593e-01 4.166666666666665186e-01 2.944348096847534180e+00
9.166666666666665186e-01 4.166666666666665186e-01 3.218873262405395508e+00
1.000000000000000000e+00 4.166666666666665186e-01 3.485543012619018555e+00

-1.000000000000000000e+00 5.000000000000000000e-01 4.572933912277221680e-01
-9.166666666666666297e-01 5.000000000000000000e-01 3.215559422969818115e-01
-8.333333333333333703e-01 5.000000000000000000e-01 2.064017951488494873e-01
-7.500000000000000000e-01 5.000000000000000000e-01 1.144375652074813843e-01
-6.666666666666667407e-01 5.000000000000000000e-01 4.810275137424468994e-02
-5.833333333333333703e-01 5.000000000000000000e-01 9.572930634021759033e-03
-5.000000000000000000e-01 5.000000000000000000e-01 6.594611331820487976e-04
-4.166666666666667407e-01 5.000000000000000000e-01 2.271069772541522980e-02
-3.333333333333333703e-01 5.000000000000000000e-01 7.652294635772705078e-02
-2.500000000000000000e-01 5.000000000000000000e-01 1.622686684131622314e-01
-1.666666666666667407e-01 5.000000000000000000e-01 2.794497013092041016e-01
-8.333333333333337034e-02 5.000000000000000000e-01 4.268813133239746094e-01
0.000000000000000000e+00 5.000000000000000000e-01 6.027123332023620605e-01
8.333333333333325932e-02 5.000000000000000000e-01 8.044806122779846191e-01
1.666666666666665186e-01 5.000000000000000000e-01 1.029201149940490723e+00
2.500000000000000000e-01 5.000000000000000000e-01 1.273480772972106934e+00
3.333333333333332593e-01 5.000000000000000000e-01 1.533650994300842285e+00
4.166666666666665186e-01 5.000000000000000000e-01 1.805908560752868652e+00
5.000000000000000000e-01 5.000000000000000000e-01 2.086453199386596680e+00
5.833333333333332593e-01 5.000000000000000000e-01 2.371612787246704102e+00
6.666666666666665186e-01 5.000000000000000000e-01 2.657954692840576172e+00
7.500000000000000000e-01 5.000000000000000000e-01 2.942366123199462891e+00
8.333333333333332593e-01 5.000000000000000000e-01 3.222115993499755859e+00
9.166666666666665186e-01 5.000000000000000000e-01 3.494892120361328125e+00
1.000000000000000000e+00 5.000000000000000000e-01 3.758804798126220703e+00

-1.000000000000000000e+00 5.833333333333332593e-01 3.014821708202362061e-01
-9.166666666666666297e-01 5.833333333333332593e-01 1.918029785156250000e-01
-8.333333333333333703e-01 5.833333333333332593e-01 1.047608032822608948e-01
-7.500000000000000000e-01 5.833333333333332593e-01 4.266288504004478455e-02
-6.666666666666667407e-01 5.833333333333332593e-01 7.567762862890958786e-03
-5.833333333333333703e-01 5.833333333333332593e-01 1.193802105262875557e-03
-5.000000000000000000e-01 5.833333333333332593e-01 2.482996881008148193e-02
-4.166666666666667407e-01 5.833333333333332593e-01 7.925497740507125854e-02
-3.333333333333333703e-01 5.833333333333332593e-01 1.646716743707656860e-01
-2.500000000000000000e-01 5.833333333333332593e-01 2.806639671325683594e-01
-1.666666666666667407e-01 5.833333333333332593e-01 4.261811077594757080e-01
-8.333333333333337034e-02 5.833333333333332593e-01 5.995537638664245605e-01
0.000000000000000000e+00 5.833333333333332593e-01 7.985403537750244141e-01
8.333333333333325932e-02 5.833333333333332593e-01 1.020404100418090820e+00
1.666666666666665186e-01 5.833333333333332593e-01 1.262012720108032227e+00
2.500000000000000000e-01 5.833333333333332593e-01 1.519954919815063477e+00
3.333333333333332593e-01 5.833333333333332593e-01 1.790661096572875977e+00
4.166666666666665186e-01 5.833333333333332593e-01 2.070528984069824219e+00
5.000000000000000000e-01 5.833333333333332593e-01 2.356036901473999023e+00
5.833333333333332593e-01 5.833333333333332593e-01 2.643840074539184570e+00
6.666666666666665186e-01 5.833333333333332593e-01 2.930857181549072266e+00
7.500000000000000000e-01 5.833333333333332593e-01 3.214327812194824219e+00
8.333333333333332593e-01 5.833333333333332593e-01 3.491856575012207031e+00
9.166666666666665186e-01 5.833333333333332593e-01 3.761432647705078125e+00
1.000000000000000000e+00 5.833333333333332593e-01 4.021428108215332031e+00

-1.000000000000000000e+00 6.666666666666665186e-01 1.773649901151657104e-01
-9.166666666666666297e-01 6.666666666666665186e-01 9.519122540950775146e-02
-8.333333333333333703e-01 6.666666666666665186e-01 3.731886297464370728e-02
-7.500000000000000000e-01 6.666666666666665186e-01 5.696096457540988922e-03
-6.666666666666667407e-01 6.666666666666665186e-01 1.950489357113838196e-03
-5.833333333333333703e-01 6.666666666666665186e-01 2.730698324739933014e-02
-5.000000000000000000e-01 6.666666666666665186e-01 8.251389116048812866e-02
-4.166666666666667407e-01 6.666666666666665186e-01 1.677830964326858521e-01
-3.333333333333333703e-01 6.666666666666665186e-01 2.827504277229309082e-01
-2.500000000000000000e-01 6.666666666666665186e-01 4.264614582061767578e-01
-1.666666666666667407e-01 6.666666666666665186e-01 5.973858237266540527e-01
-8.333333333333337034e-02 6.666666666666665186e-01 7.934589982032775879e-01
0.000000000000000000e+00 6.666666666666665186e-01 1.012152671813964844e+00
8.333333333333325932e-02 6.666666666666665186e-01 1.250563025474548340e+00
1.666666666666665186e-01 6.666666666666665186e-01 1.505515813827514648e+00
2.500000000000000000e-01 6.666666666666665186e-01 1.773674964904785156e+00
3.333333333333332593e-01 6.666666666666665186e-01 2.051652669906616211e+00
4.166666666666665186e-01 6.666666666666665186e-01 2.336110353469848633e+00
5.000000000000000000e-01 6.666666666666665186e-01 2.623846292495727539e+00
5.833333333333332593e-01 6.666666666666665186e-01 2.911870718002319336e+00
6.666666666666665186e-01 6.666666666666665186e-01 3.197463274002075195e+00
7.500000000000000000e-01 6.666666666666665186e-01 3.478212118148803711e+00
8.333333333333332593e-01 6.666666666666665186e-01 3.752040624618530273e+00
9.166666666666665186e-01 6.666666666666665186e-01 4.017219066619873047e+00
1.000000000000000000e+00 6.666666666666665186e-01 4.272361278533935547e+00

-1.000000000000000000e+00 7.500000000000000000e-01 8.591529726982116699e-02
-9.166666666666666297e-01 7.500000000000000000e-01 3.220695629715919495e-02
-8.333333333333333703e-01 7.500000000000000000e-01 4.036099649965763092e-03
-7.500000000000000000e-01 7.500000000000000000e-01 2.945600077509880066e-03
-6.666666666666667407e-01 7.500000000000000000e-01 3.009800054132938385e-02
-5.833333333333333703e-01 7.500000000000000000e-01 8.620694279670715332e-02
-5.000000000000000000e-01 7.500000000000000000e-01 1.714817434549331665e-01
-4.166666666666667407e-01 7.500000000000000000e-01 2.855907380580902100e-01
-3.333333333333333703e-01 7.500000000000000000e-01 4.276488423347473145e-01
-2.500000000000000000e-01 7.500000000000000000e-01 5.962302088737487793e-01
-1.666666666666667407e-01 7.500000000000000000e-01 7.894095182418823242e-01
-8.333333333333337034e-02 7.500000000000000000e-01 1.004825234413146973e+00
0.000000000000000000e+00 7.500000000000000000e-01 1.239764094352722168e+00
8.333333333333325932e-02 7.500000000000000000e-01 1.491257190704345703e+00
1.666666666666665186e-01 7.500000000000000000e-01 1.756181478500366211e+00
2.500000000000000000e-01 7.500000000000000000e-01 2.031355619430541992e+00
3.333333333333332593e-01 7.500000000000000000e-01 2.313635110855102539e+00
4.166666666666665186e-01 7.500000000000000000e-01 2.599986553192138672e+00
5.000000000000000000e-01 7.500000000000000000e-01 2.887556314468383789e+00
5.833333333333332593e-01 7.500000000000000000e-01 3.173716783523559570e+00
6.666666666666665186e-01 7.500000000000000000e-01 3.456105709075927734e+00
7.500000000000000000e-01 7.500000000000000000e-01 3.732645273208618164e+00
8.333333333333332593e-01 7.500000000000000000e-01 4.001560211181640625e+00
9.166666666666665186e-01 7.500000000000000000e-01 4.261377811431884766e+00
1.000000000000000000e+00 7.500000000000000000e-01 4.510921478271484375e+00

-1.000000000000000000e+00 8.333333333333332593e-01 2.742979675531387329e-02
-9.166666666666666297e-01 8.333333333333332593e-01 2.641896251589059830e-03
-8.333333333333333703e-01 8.333333333333332593e-01 4.178356844931840897e-03
-7.500000000000000000e-01 8.333333333333332593e-01 3.314494341611862183e-02
-6.666666666666667407e-01 8.333333333333332593e-01 9.022196382284164429e-02
-5.833333333333333703e-01 8.333333333333332593e-01 1.756121516227722168e-01
-5.000000000000000000e-01 8.333333333333332593e-01 2.890062332153320312e-01
-4.166666666666667407e-01 8.333333333333332593e-01 4.295704662799835205e-01
-3.333333333333333703e-01 8.333333333333332593e-01 5.959603786468505859e-01
-2.500000000000000000e-01 8.333333333333332593e-01 7.863578796386718750e-01
-1.666666666666667407e-01 8.333333333333332593e-01 9.985345005989074707e-01
-8.333333333333337034e-02 8.333333333333332593e-01 1.229930400848388672e+00
0.000000000000000000e+00 8.333333333333332593e-01 1.477745175361633301e+00
8.333333333333325932e-02 8.333333333333332593e-01 1.739035010337829590e+00
1.666666666666665186e-01 8.333333333333332593e-01 2.010804414749145508e+00
2.500000000000000000e-01 8.333333333333332593e-01 2.290090322494506836e+00
3.333333333333332593e-01 8.333333333333332593e-01 2.574032068252563477e+00
4.166666666666665186e-01 8.333333333333332593e-01 2.859928846359252930e+00
5.000000000000000000e-01 8.333333333333332593e-01 3.145282268524169922e+00
5.833333333333332593e-01 8.333333333333332593e-01 3.427823305130004883e+00
6.666666666666665186e-01 8.333333333333332593e-01 3.705533504486083984e+00
7.500000000000000000e-01 8.333333333333332593e-01 3.976650476455688477e+00
8.333333333333332593e-01 8.333333333333332593e-01 4.239675521850585938e+00
9.166666666666665186e-01 8.333333333333332593e-01 4.493370532989501953e+00
1.000000000000000000e+00 8.333333333333332593e-01 4.736742496490478516e+00

-1.000000000000000000e+00 9.166666666666665186e-01 1.543577876873314381e-03
-9.166666666666666297e-01 9.166666666666665186e-01 5.631902720779180527e-03
-8.333333333333333703e-01 9.166666666666665186e-01 3.637876361608505249e-02
-7.500000000000000000e-01 9.166666666666665186e-01 9.443607181310653687e-02
-6.666666666666667407e-01 9.166666666666665186e-01 1.800011992454528809e-01
-5.833333333333333703e-01 9.166666666666665186e-01 2.927835583686828613e-01
-5.000000000000000000e-01 9.166666666666665186e-01 4.319920539855957031e-01
-4.166666666666667407e-01 9.166666666666665186e-01 5.963478684425354004e-01
-3.333333333333333703e-01 9.166666666666665186e-01 7.841196656227111816e-01
-2.500000000000000000e-01 9.166666666666665186e-01 9.931840896606445312e-01
-1.666666666666667407e-01 9.166666666666665186e-01 1.221102476119995117e+00
-8.333333333333337034e-02 9.166666666666665186e-01 1.465210080146789551e+00
0.000000000000000000e+00 9.166666666666665186e-01 1.722708463668823242e+00
8.333333333333325932e-02 9.166666666666665186e-01 1.990754842758178711e+00
1.666666666666665186e-01 9.166666666666665186e-01 2.266543149948120117e+00
2.500000000000000000e-01 9.166666666666665186e-01 2.547369480133056641e+00
3.333333333333332593e-01 9.166666666666665186e-01 2.830683469772338867e+00
4.166666666666665186e-01 9.166666666666665186e-01 3.114125967025756836e+00
5.000000000000000000e-01 9.166666666666665186e-01 3.395547628402709961e+00
5.833333333333332593e-01 9.166666666666665186e-01 3.673026084899902344e+00
6.666666666666665186e-01 9.166666666666665186e-01 3.944865226745605469e+00
7.500000000000000000e-01 9.166666666666665186e-01 4.209594726562500000e+00
8.333333333333332593e-01 9.166666666666665186e-01 4.465965747833251953e+00
9.166666666666665186e-01 9.166666666666665186e-01 4.712950229644775391e+00
1.000000000000000000e+00 9.166666666666665186e-01 4.949719429016113281e+00

-1.000000000000000000e+00 1.000000000000000000e+00 7.275591604411602020e-03
-9.166666666666666297e-01 1.000000000000000000e+00 3.972323238849639893e-02
-8.333333333333333703e-01 1.000000000000000000e+00 9.872303158044815063e-02
-7.500000000000000000e-01 1.000000000000000000e+00 1.844712793827056885e-01
-6.666666666666667407e-01 1.000000000000000000e+00 2.966973483562469482e-01
-5.833333333333333703e-01 1.000000000000000000e+00 4.346497356891632080e-01
-5.000000000000000000e-01 1.000000000000000000e+00 5.971074104309082031e-01
-4.166666666666667407e-01 1.000000000000000000e+00 7.824130654335021973e-01
-3.333333333333333703e-01 1.000000000000000000e+00 9.885296225547790527e-01
-2.500000000000000000e-01 1.000000000000000000e+00 1.213116645812988281e+00
-1.666666666666667407e-01 1.000000000000000000e+00 1.453615188598632812e+00
-8.333333333333337034e-02 1.000000000000000000e+00 1.707341194152832031e+00
0.000000000000000000e+00 1.000000000000000000e+00 1.971572637557983398e+00
8.333333333333325932e-02 1.000000000000000000e+00 2.243629455566406250e+00
1.666666666666665186e-01 1.000000000000000000e+00 2.520937442779541016e+00
2.500000000000000000e-01 1.000000000000000000e+00 2.801078796386718750e+00
3.333333333333332593e-01 1.000000000000000000e+00 3.081824541091918945e+00
4.166666666666665186e-01 1.000000000000000000e+00 3.361149311065673828e+00
5.000000000000000000e-01 1.000000000000000000e+00 3.637243509292602539e+00
5.833333333333332593e-01 1.000000000000000000e+00 3.908504962921142578e+00
6.666666666666665186e-01 1.000000000000000000e+00 4.173534393310546875e+00
7.500000000000000000e-01 1.000000000000000000e+00 4.431131362915039062e+00
8.333333333333332593e-01 1.000000000000000000e+00 4.680270195007324219e+00
9.166666666666665186e-01 1.000000000000000000e+00 4.920106410980224609e+00
1.000000000000000000e+00 1.000000000000000000e+00 5.149960517883300781e+00


==> tr_0.txt <==
-1.000000000000000000e+00 -1.000000000000000000e+00 5.429670810699462891e+00
-9.797979593276977539e-01 -9.797979593276977539e-01 5.318391323089599609e+00
-9.595959782600402832e-01 -9.595959782600402832e-01 5.204867362976074219e+00
-9.393939375877380371e-01 -9.393939375877380371e-01 5.089107990264892578e+00
-9.191918969154357910e-01 -9.191918969154357910e-01 4.971126556396484375e+00
-8.989899158477783203e-01 -8.989899158477783203e-01 4.850948810577392578e+00
-8.787878751754760742e-01 -8.787878751754760742e-01 4.728605747222900391e+00
-8.585858345031738281e-01 -8.585858345031738281e-01 4.604137897491455078e+00
-8.383838534355163574e-01 -8.383838534355163574e-01 4.477596759796142578e+00
-8.181818127632141113e-01 -8.181818127632141113e-01 4.349043846130371094e+00
-7.979797720909118652e-01 -7.979797720909118652e-01 4.218553066253662109e+00
-7.777777910232543945e-01 -7.777777910232543945e-01 4.086210250854492188e+00
-7.575757503509521484e-01 -7.575757503509521484e-01 3.952112436294555664e+00
-7.373737096786499023e-01 -7.373737096786499023e-01 3.816373825073242188e+00
-7.171717286109924316e-01 -7.171717286109924316e-01 3.679121255874633789e+00
-6.969696879386901855e-01 -6.969696879386901855e-01 3.540498018264770508e+00
-6.767676472663879395e-01 -6.767676472663879395e-01 3.400661706924438477e+00
-6.565656661987304688e-01 -6.565656661987304688e-01 3.259788274765014648e+00
-6.363636255264282227e-01 -6.363636255264282227e-01 3.118069410324096680e+00
-6.161616444587707520e-01 -6.161616444587707520e-01 2.975714683532714844e+00
-5.959596037864685059e-01 -5.959596037864685059e-01 2.832951068878173828e+00
-5.757575631141662598e-01 -5.757575631141662598e-01 2.690025329589843750e+00
-5.555555820465087891e-01 -5.555555820465087891e-01 2.547199964523315430e+00
-5.353535413742065430e-01 -5.353535413742065430e-01 2.404755830764770508e+00
-5.151515007019042969e-01 -5.151515007019042969e-01 2.262990951538085938e+00
-4.949494898319244385e-01 -4.949494898319244385e-01 2.122221469879150391e+00
-4.747474789619445801e-01 -4.747474789619445801e-01 1.982779502868652344e+00
-4.545454680919647217e-01 -4.545454680919647217e-01 1.845010876655578613e+00
-4.343434274196624756e-01 -4.343434274196624756e-01 1.709276318550109863e+00
-4.141414165496826172e-01 -4.141414165496826172e-01 1.575949430465698242e+00
-3.939394056797027588e-01 -3.939394056797027588e-01 1.445414543151855469e+00
-3.737373650074005127e-01 -3.737373650074005127e-01 1.318063616752624512e+00
-3.535353541374206543e-01 -3.535353541374206543e-01 1.194297909736633301e+00
-3.333333432674407959e-01 -3.333333432674407959e-01 1.074520468711853027e+00
-3.131313025951385498e-01 -3.131313025951385498e-01 9.591370820999145508e-01
-2.929292917251586914e-01 -2.929292917251586914e-01 8.485528230667114258e-01
-2.727272808551788330e-01 -2.727272808551788330e-01 7.431679368019104004e-01
-2.525252401828765869e-01 -2.525252401828765869e-01 6.433753967285156250e-01
-2.323232293128967285e-01 -2.323232293128967285e-01 5.495583415031433105e-01
-2.121212184429168701e-01 -2.121212184429168701e-01 4.620857834815979004e-01
-1.919191926717758179e-01 -1.919191926717758179e-01 3.813097178936004639e-01
-1.717171669006347656e-01 -1.717171669006347656e-01 3.075614571571350098e-01
-1.515151560306549072e-01 -1.515151560306549072e-01 2.411492466926574707e-01
-1.313131302595138550e-01 -1.313131302595138550e-01 1.823544353246688843e-01
-1.111111119389533997e-01 -1.111111119389533997e-01 1.314288973808288574e-01
-9.090909361839294434e-02 -9.090909361839294434e-02 8.859224617481231689e-02
-7.070706784725189209e-02 -7.070706784725189209e-02 5.402948707342147827e-02
-5.050504952669143677e-02 -5.050504952669143677e-02 2.788891829550266266e-02
-3.030303120613098145e-02 -3.030303120613098145e-02 1.028050389140844345e-02
-1.010101009160280228e-02 -1.010101009160280228e-02 1.274415059015154839e-03
1.010101009160280228e-02 1.010101009160280228e-02 9.002271690405905247e-04
3.030303120613098145e-02 3.030303120613098145e-02 9.146439842879772186e-03
5.050504952669143677e-02 5.050504952669143677e-02 2.596046961843967438e-02
7.070706784725189209e-02 7.070706784725189209e-02 5.124915391206741333e-02
9.090909361839294434e-02 9.090909361839294434e-02 8.487963676452636719e-02
1.111111119389533997e-01 1.111111119389533997e-01 1.266807317733764648e-01
1.313131302595138550e-01 1.313131302595138550e-01 1.764447093009948730e-01
1.515151560306549072e-01 1.515151560306549072e-01 2.339296042919158936e-01
1.717171669006347656e-01 1.717171669006347656e-01 2.988613247871398926e-01
1.919191926717758179e-01 1.919191926717758179e-01 3.709370195865631104e-01
2.121212184429168701e-01 2.121212184429168701e-01 4.498277008533477783e-01
2.323232293128967285e-01 2.323232293128967285e-01 5.351817607879638672e-01
2.525252401828765869e-01 2.525252401828765869e-01 6.266284584999084473e-01
2.727272808551788330e-01 2.727272808551788330e-01 7.237815856933593750e-01
2.929292917251586914e-01 2.929292917251586914e-01 8.262418508529663086e-01
3.131313025951385498e-01 3.131313025951385498e-01 9.336018562316894531e-01
3.333333432674407959e-01 3.333333432674407959e-01 1.045449495315551758e+00
3.535353541374206543e-01 3.535353541374206543e-01 1.161369800567626953e+00
3.737373650074005127e-01 3.737373650074005127e-01 1.280949234962463379e+00
3.939394056797027588e-01 3.939394056797027588e-01 1.403778791427612305e+00
4.141414165496826172e-01 4.141414165496826172e-01 1.529456257820129395e+00
4.343434274196624756e-01 4.343434274196624756e-01 1.657588124275207520e+00
4.545454680919647217e-01 4.545454680919647217e-01 1.787793397903442383e+00
4.747474789619445801e-01 4.747474789619445801e-01 1.919703602790832520e+00
4.949494898319244385e-01 4.949494898319244385e-01 2.052966117858886719e+00
5.151515007019042969e-01 5.151515007019042969e-01 2.187243461608886719e+00
5.353535413742065430e-01 5.353535413742065430e-01 2.322216510772705078e+00
5.555555820465087891e-01 5.555555820465087891e-01 2.457583189010620117e+00
5.757575631141662598e-01 5.757575631141662598e-01 2.593060493469238281e+00
5.959596037864685059e-01 5.959596037864685059e-01 2.728387117385864258e+00
6.161616444587707520e-01 6.161616444587707520e-01 2.863315105438232422e+00
6.363636255264282227e-01 6.363636255264282227e-01 2.997620820999145508e+00
6.565656661987304688e-01 6.565656661987304688e-01 3.131095647811889648e+00
6.767676472663879395e-01 6.767676472663879395e-01 3.263552427291870117e+00
6.969696879386901855e-01 6.969696879386901855e-01 3.394818067550659180e+00
7.171717286109924316e-01 7.171717286109924316e-01 3.524739265441894531e+00
7.373737096786499023e-01 7.373737096786499023e-01 3.653178215026855469e+00
7.575757503509521484e-01 7.575757503509521484e-01 3.780012607574462891e+00
7.777777910232543945e-01 7.777777910232543945e-01 3.905135631561279297e+00
7.979797720909118652e-01 7.979797720909118652e-01 4.028450965881347656e+00
8.181818127632141113e-01 8.181818127632141113e-01 4.149882793426513672e+00
8.383838534355163574e-01 8.383838534355163574e-01 4.269359111785888672e+00
8.585858345031738281e-01 8.585858345031738281e-01 4.386822700500488281e+00
8.787878751754760742e-01 8.787878751754760742e-01 4.502230167388916016e+00
8.989899158477783203e-01 8.989899158477783203e-01 4.615542888641357422e+00
9.191918969154357910e-01 9.191918969154357910e-01 4.726731300354003906e+00
9.393939375877380371e-01 9.393939375877380371e-01 4.835776805877685547e+00
9.595959782600402832e-01 9.595959782600402832e-01 4.942667484283447266e+00
9.797979593276977539e-01 9.797979593276977539e-01 5.047394275665283203e+00
1.000000000000000000e+00 1.000000000000000000e+00 5.149960517883300781e+00


==> tr_1.txt <==
5.538728833198547363e-01 -1.000000000000000000e+00 5.048000812530517578e-01
5.629066228866577148e-01 -9.797979593276977539e-01 4.470345079898834229e-01
5.700209736824035645e-01 -9.595959782600402832e-01 3.956693410873413086e-01
5.753204226493835449e-01 -9.393939375877380371e-01 3.500677943229675293e-01
5.789099335670471191e-01 -9.191918969154357910e-01 3.096338212490081787e-01
5.808926820755004883e-01 -8.989899158477783203e-01 2.738171815872192383e-01
5.813702344894409180e-01 -8.787878751754760742e-01 2.421131432056427002e-01
5.804404020309448242e-01 -8.585858345031738281e-01 2.140641361474990845e-01
5.781971216201782227e-01 -8.383838534355163574e-01 1.892574131488800049e-01
5.747299790382385254e-01 -8.181818127632141113e-01 1.673223823308944702e-01
5.701242089271545410e-01 -7.979797720909118652e-01 1.479280889034271240e-01
5.644601583480834961e-01 -7.777777910232543945e-01 1.307801902294158936e-01
5.578136444091796875e-01 -7.575757503509521484e-01 1.156168431043624878e-01
5.502558350563049316e-01 -7.373737096786499023e-01 1.022063791751861572e-01
5.418533682823181152e-01 -7.171717286109924316e-01 9.034395962953567505e-02
5.326687097549438477e-01 -6.969696879386901855e-01 7.984843850135803223e-02
5.227600932121276855e-01 -6.767676472663879395e-01 7.056001573801040649e-02
5.121820569038391113e-01 -6.565656661987304688e-01 6.233760714530944824e-02
5.009850859642028809e-01 -6.363636255264282227e-01 5.505695194005966187e-02
4.892165958881378174e-01 -6.161616444587707520e-01 4.860831424593925476e-02
4.769203662872314453e-01 -5.959596037864685059e-01 4.289504140615463257e-02
4.641374945640563965e-01 -5.757575631141662598e-01 3.783185407519340515e-02
4.509059786796569824e-01 -5.555555820465087891e-01 3.334362804889678955e-02
4.372610747814178467e-01 -5.353535413742065430e-01 2.936389669775962830e-02
4.232358038425445557e-01 -5.151515007019042969e-01 2.583414316177368164e-02
4.088606834411621094e-01 -4.949494898319244385e-01 2.270275354385375977e-02
3.941640853881835938e-01 -4.747474789619445801e-01 1.992404460906982422e-02
3.791725039482116699e-01 -4.545454680919647217e-01 1.745770126581192017e-02
3.639101982116699219e-01 -4.343434274196624756e-01 1.526824012398719788e-02
3.484000861644744873e-01 -4.141414165496826172e-01 1.332421693950891495e-02
3.326633274555206299e-01 -3.939394056797027588e-01 1.159788016229867935e-02
3.167194724082946777e-01 -3.737373650074005127e-01 1.006478164345026016e-02
3.005867898464202881e-01 -3.535353541374206543e-01 8.703341707587242126e-03
2.842823565006256104e-01 -3.333333432674407959e-01 7.494507357478141785e-03
2.678218185901641846e-01 -3.131313025951385498e-01 6.421561352908611298e-03
2.512199580669403076e-01 -2.929292917251586914e-01 5.469797179102897644e-03
2.344904989004135132e-01 -2.727272808551788330e-01 4.626282490789890289e-03
2.176461666822433472e-01 -2.525252401828765869e-01 3.879761788994073868e-03
2.006990909576416016e-01 -2.323232293128967285e-01 3.220379818230867386e-03
1.836604923009872437e-01 -2.121212184429168701e-01 2.639608923345804214e-03
1.665409058332443237e-01 -1.919191926717758179e-01 2.130104461684823036e-03
1.493504792451858521e-01 -1.717171669006347656e-01 1.685592695139348507e-03
1.320987045764923096e-01 -1.515151560306549072e-01 1.300763571634888649e-03
1.147947087883949280e-01 -1.313131302595138550e-01 9.712240425869822502e-04
9.744726121425628662e-02 -1.111111119389533997e-01 6.933964905329048634e-04
8.006482571363449097e-02 -9.090909361839294434e-02 4.644760338123887777e-04
6.265563517808914185e-02 -7.070706784725189209e-02 2.823972899932414293e-04
4.522780328989028931e-02 -5.050504952669143677e-02 1.457820471841841936e-04
2.778933010995388031e-02 -3.030303120613098145e-02 5.391081140260212123e-05
1.034812722355127335e-02 -1.010101009160280228e-02 6.725404546159552410e-06
-7.087812293320894241e-03 1.010101009160280228e-02 4.795550921699032187e-06
-2.451040968298912048e-02 3.030303120613098145e-02 4.933057789457961917e-05
-4.191148281097412109e-02 5.050504952669143677e-02 1.421842316631227732e-04
-5.928269028663635254e-02 7.070706784725189209e-02 2.858630032278597355e-04
-7.661538571119308472e-02 9.090909361839294434e-02 4.835549043491482735e-04
-9.390065073966979980e-02 1.111111119389533997e-01 7.391615654341876507e-04
-1.111292541027069092e-01 1.313131302595138550e-01 1.057315617799758911e-03
-1.282915621995925903e-01 1.515151560306549072e-01 1.443463494069874287e-03
-1.453773975372314453e-01 1.717171669006347656e-01 1.903898431919515133e-03
-1.623762547969818115e-01 1.919191926717758179e-01 2.445844467729330063e-03
-1.792769134044647217e-01 2.121212184429168701e-01 3.077498404309153557e-03
-1.960676014423370361e-01 2.323232293128967285e-01 3.808188484981656075e-03
-2.127359211444854736e-01 2.525252401828765869e-01 4.648406058549880981e-03
-2.292686551809310913e-01 2.727272808551788330e-01 5.610048305243253708e-03
-2.456518411636352539e-01 2.929292917251586914e-01 6.706375163048505783e-03
-2.618707120418548584e-01 3.131313025951385498e-01 7.952353917062282562e-03
-2.779094874858856201e-01 3.333333432674407959e-01 9.364751167595386505e-03
-2.937513887882232666e-01 3.535353541374206543e-01 1.096233353018760681e-02
-3.093786537647247314e-01 3.737373650074005127e-01 1.276621315628290176e-02
-3.247722685337066650e-01 3.939394056797027588e-01 1.479994319379329681e-02
-3.399118185043334961e-01 4.141414165496826172e-01 1.709011569619178772e-02
-3.547757863998413086e-01 4.343434274196624756e-01 1.966634206473827362e-02
-3.693410754203796387e-01 4.545454680919647217e-01 2.256203070282936096e-02
-3.835828602313995361e-01 4.747474789619445801e-01 2.581466175615787506e-02
-3.974748253822326660e-01 4.949494898319244385e-01 2.946628816425800323e-02
-4.109887182712554932e-01 5.151515007019042969e-01 3.356430307030677795e-02
-4.240941405296325684e-01 5.353535413742065430e-01 3.816202655434608459e-02
-4.367587864398956299e-01 5.555555820465087891e-01 4.331944882869720459e-02
-4.489478468894958496e-01 5.757575631141662598e-01 4.910424724221229553e-02
-4.606240987777709961e-01 5.959596037864685059e-01 5.559272691607475281e-02
-4.717475771903991699e-01 6.161616444587707520e-01 6.287106871604919434e-02
-4.822754859924316406e-01 6.363636255264282227e-01 7.103632390499114990e-02
-4.921619892120361328e-01 6.565656661987304688e-01 8.019834011793136597e-02
-5.013576745986938477e-01 6.767676472663879395e-01 9.048121422529220581e-02
-5.098099112510681152e-01 6.969696879386901855e-01 1.020249724388122559e-01
-5.174620747566223145e-01 7.171717286109924316e-01 1.149880066514015198e-01
-5.242536664009094238e-01 7.373737096786499023e-01 1.295489221811294556e-01
-5.301199555397033691e-01 7.575757503509521484e-01 1.459094732999801636e-01
-5.349917411804199219e-01 7.777777910232543945e-01 1.642971634864807129e-01
-5.387954115867614746e-01 7.979797720909118652e-01 1.849679648876190186e-01
-5.414525270462036133e-01 8.181818127632141113e-01 2.082099020481109619e-01
-5.428798794746398926e-01 8.383838534355163574e-01 2.343457788228988647e-01
-5.429896116256713867e-01 8.585858345031738281e-01 2.637363374233245850e-01
-5.416893362998962402e-01 8.787878751754760742e-01 2.967838346958160400e-01
-5.388823747634887695e-01 8.989899158477783203e-01 3.339330554008483887e-01
-5.344681739807128906e-01 9.191918969154357910e-01 3.756749331951141357e-01
-5.283433198928833008e-01 9.393939375877380371e-01 4.225455224514007568e-01
-5.204024910926818848e-01 9.595959782600402832e-01 4.751255214214324951e-01
-5.105399489402770996e-01 9.797979593276977539e-01 5.340352058410644531e-01
-4.986510872840881348e-01 1.000000000000000000e+00 5.999302268028259277e-01


==> tr_2.txt <==
9.858129024505615234e-01 -1.000000000000000000e+00 8.469237945973873138e-03
9.684848189353942871e-01 -9.797979593276977539e-01 7.251970935612916946e-03
9.507873654365539551e-01 -9.595959782600402832e-01 6.208348087966442108e-03
9.327544569969177246e-01 -9.393939375877380371e-01 5.313534289598464966e-03
9.144176840782165527e-01 -9.191918969154357910e-01 4.546281881630420685e-03
8.958061337471008301e-01 -8.989899158477783203e-01 3.888495033606886864e-03
8.769468665122985840e-01 -8.787878751754760742e-01 3.324635094031691551e-03
8.578649759292602539e-01 -8.585858345031738281e-01 2.841372275725007057e-03
8.385838866233825684e-01 -8.383838534355163574e-01 2.427313709631562233e-03
8.191250562667846680e-01 -8.181818127632141113e-01 2.072691218927502632e-03
7.995090484619140625e-01 -7.979797720909118652e-01 1.769045135006308556e-03
7.797542810440063477e-01 -7.777777910232543945e-01 1.509194727987051010e-03
7.598782181739807129e-01 -7.575757503509521484e-01 1.286918879486620426e-03
7.398969531059265137e-01 -7.373737096786499023e-01 1.096886931918561459e-03
7.198255658149719238e-01 -7.171717286109924316e-01 9.345007711090147495e-04
6.996776461601257324e-01 -6.969696879386901855e-01 7.958145579323172569e-04
6.794658303260803223e-01 -6.767676472663879395e-01 6.774579524062573910e-04
6.592020392417907715e-01 -6.565656661987304688e-01 5.764798843301832676e-04
6.388967633247375488e-01 -6.363636255264282227e-01 4.903836525045335293e-04
6.185597777366638184e-01 -6.161616444587707520e-01 4.170129250269383192e-04
5.981997251510620117e-01 -5.959596037864685059e-01 3.545201325323432684e-04
5.778246521949768066e-01 -5.757575631141662598e-01 3.013086097780615091e-04
5.574415922164916992e-01 -5.555555820465087891e-01 2.560229622758924961e-04
5.370567440986633301e-01 -5.353535413742065430e-01 2.174817345803603530e-04
5.166753530502319336e-01 -5.151515007019042969e-01 1.846984378062188625e-04
4.963023364543914795e-01 -4.949494898319244385e-01 1.568048901390284300e-04
4.759413301944732666e-01 -4.747474789619445801e-01 1.330820959992706776e-04
4.555956721305847168e-01 -4.545454680919647217e-01 1.128951626014895737e-04
4.352678358554840088e-01 -4.343434274196624756e-01 9.571466216584667563e-05
4.149599075317382812e-01 -4.141414165496826172e-01 8.108484325930476189e-05
3.946728408336639404e-01 -3.939394056797027588e-01 6.862470036139711738e-05
3.744075894355773926e-01 -3.737373650074005127e-01 5.800161670777015388e-05
3.541642725467681885e-01 -3.535353541374206543e-01 4.893784353043884039e-05
3.339425921440124512e-01 -3.333333432674407959e-01 4.119747973163612187e-05
3.137418329715728760e-01 -3.131313025951385498e-01 3.458033825154416263e-05
2.935607731342315674e-01 -2.929292917251586914e-01 2.891719850595109165e-05
2.733979523181915283e-01 -2.727272808551788330e-01 2.406531530141364783e-05
2.532514929771423340e-01 -2.525252401828765869e-01 1.990429154830053449e-05
2.331192940473556519e-01 -2.323232293128967285e-01 1.633270221645943820e-05
2.129989415407180786e-01 -2.121212184429168701e-01 1.326671645074384287e-05
1.928878575563430786e-01 -1.919191926717758179e-01 1.063625859387684613e-05
1.727833300828933716e-01 -1.717171669006347656e-01 8.382132364204153419e-06
1.526824533939361572e-01 -1.515151560306549072e-01 6.458451480284566060e-06
1.325823813676834106e-01 -1.313131302595138550e-01 4.826535587199032307e-06
1.124800667166709900e-01 -1.111111119389533997e-01 3.457466846157331020e-06
9.237256646156311035e-02 -9.090909361839294434e-02 2.329398057554499246e-06
7.225689291954040527e-02 -7.070706784725189209e-02 1.428128598490729928e-06
5.213026329874992371e-02 -5.050504952669143677e-02 7.450017847077106126e-07
3.198980912566184998e-02 -3.030303120613098145e-02 2.790754933812422678e-07
1.183296181261539459e-02 -1.010101009160280228e-02 3.535259196496554068e-08
-8.342798799276351929e-03 1.010101009160280228e-02 2.561231227105054131e-08
-2.853967063128948212e-02 3.030303120613098145e-02 2.687194751160859596e-07
-4.875981807708740234e-02 5.050504952669143677e-02 7.908832913017249666e-07
-6.900495290756225586e-02 7.070706784725189209e-02 1.626696644052572083e-06
-8.927667886018753052e-02 9.090909361839294434e-02 2.819302153511671349e-06
-1.095762327313423157e-01 1.111111119389533997e-01 4.422612619237042964e-06
-1.299045383930206299e-01 1.313131302595138550e-01 6.501390089397318661e-06
-1.502622812986373901e-01 1.515151560306549072e-01 9.131854312727227807e-06
-1.706497073173522949e-01 1.717171669006347656e-01 1.240727397089358419e-05
-1.910667717456817627e-01 1.919191926717758179e-01 1.643523864913731813e-05
-2.115130275487899780e-01 2.121212184429168701e-01 2.134289206878747791e-05
-2.319876700639724731e-01 2.323232293128967285e-01 2.727730134211014956e-05
-2.524895370006561279e-01 2.525252401828765869e-01 3.441177614149637520e-05
-2.730171084403991699e-01 2.727272808551788330e-01 4.294544487493112683e-05
-2.935683131217956543e-01 2.929292917251586914e-01 5.311007771524600685e-05
-3.141408562660217285e-01 3.131313025951385498e-01 6.517240399261936545e-05
-3.347320854663848877e-01 3.333333432674407959e-01 7.943909440655261278e-05
-3.553386032581329346e-01 3.535353541374206543e-01 9.626856626709923148e-05
-3.759570419788360596e-01 3.737373650074005127e-01 1.160608080681413412e-04
-3.965832591056823730e-01 3.939394056797027588e-01 1.392943086102604866e-04
-4.172129034996032715e-01 4.141414165496826172e-01 1.665006129769608378e-04
-4.378411173820495605e-01 4.343434274196624756e-01 1.982943213079124689e-04
-4.584626257419586182e-01 4.545454680919647217e-01 2.353896852582693100e-04
-4.790716469287872314e-01 4.747474789619445801e-01 2.785939432214945555e-04
-4.996619820594787598e-01 4.949494898319244385e-01 3.288435109425336123e-04
-5.202270150184631348e-01 5.151515007019042969e-01 3.871971566695719957e-04
-5.407595038414001465e-01 5.353535413742065430e-01 4.548881261143833399e-04
-5.612518787384033203e-01 5.555555820465087891e-01 5.333093577064573765e-04
-5.816956758499145508e-01 5.757575631141662598e-01 6.240871734917163849e-04
-6.020823121070861816e-01 5.959596037864685059e-01 7.290609064511954784e-04
-6.224023103713989258e-01 6.161616444587707520e-01 8.503556018695235252e-04
-6.426456570625305176e-01 6.363636255264282227e-01 9.904097532853484154e-04
-6.628016829490661621e-01 6.565656661987304688e-01 1.152034034021198750e-03
-6.828587651252746582e-01 6.767676472663879395e-01 1.338468980975449085e-03
-7.028048634529113770e-01 6.969696879386901855e-01 1.553415553644299507e-03
-7.226266264915466309e-01 7.171717286109924316e-01 1.801191363483667374e-03
-7.423101663589477539e-01 7.373737096786499023e-01 2.086715539917349815e-03
-7.618404030799865723e-01 7.575757503509521484e-01 2.415721537545323372e-03
-7.812012434005737305e-01 7.777777910232543945e-01 2.794785192236304283e-03
-8.003751635551452637e-01 7.979797720909118652e-01 3.231561742722988129e-03
-8.193435668945312500e-01 8.181818127632141113e-01 3.734882455319166183e-03
-8.380864858627319336e-01 8.383838534355163574e-01 4.314966034144163132e-03
-8.565821647644042969e-01 8.585858345031738281e-01 4.983661696314811707e-03
-8.748070001602172852e-01 8.787878751754760742e-01 5.754826590418815613e-03
-8.927358984947204590e-01 8.989899158477783203e-01 6.644420791417360306e-03
-9.103414416313171387e-01 9.191918969154357910e-01 7.671048864722251892e-03
-9.275940060615539551e-01 9.393939375877380371e-01 8.856441825628280640e-03
-9.444611072540283203e-01 9.595959782600402832e-01 1.022591628134250641e-02
-9.609079957008361816e-01 9.797979593276977539e-01 1.180890295654535294e-02
-9.768964052200317383e-01 1.000000000000000000e+00 1.363996602594852448e-02

